Sampling Space-Saving Set Sketches

Large, distributed data streams are now ubiquitous. High-accuracy sketches with low memory overhead have become the de facto method for analyzing this data. For instance, if we wish to group data by some label and report the largest counts using fixed memory, we need to turn to mergeable heavy hitter sketches that can provide highly accurate approximate counts. Similarly, if we wish to keep track of the number of distinct items in a single set spread across several streams using fixed memory, we can turn to mergeable count distinct sketches that can provide highly accurate set cardinalities. If we were to try to keep track of the cardinality of multiple sets and report only on the largest ones, maintaining individual count distinct sketches for each set can grow unwieldy, especially if the number of sets is not known in advance. We consider the natural combination of the heavy hitters problem with the count distinct problem, the heavy distinct hitters problem: given a stream of $(\ell, x)$ pairs, find all the labels $\ell$ that are paired with a large number of distinct items $x$ using only constant memory. No previous work on heavy distinct hitters has managed to be of practical use in the large, distributed data stream setting. We propose a new algorithm, the Sampling Space-Saving Set Sketch, which combines sketching and sampling techniques and has all the desired properties for size, speed, accuracy, mergeability, and invertibility. We compare our algorithm to several existing solutions to the heavy distinct hitters problem, and provide experimental results across several data sets showing the superiority of the new sketch.

==> accuracy_kasandr.dat <==
mb ssss_10 chll_10 spread_10 ssss_100 chll_100 spread_100 ssss_1000 chll_1000 spread_1000
1 0.02 1.78 0.97 0.02 7.03 2.42 0.10 21.1 14.1
2 0.02 0.16 0.47 0.02 0.88 0.88 0.04 6.07 5.68
3 0.02 0.08 0.37 0.02 0.24 0.58 0.03 2.85 3.31
4 0.02 0.13 0.30 0.02 0.15 0.44 0.03 1.85 2.31
5 0.02 0.14 0.25 0.02 0.12 0.34 0.03 1.37 1.70


==> accuracy_overlap_10_5.dat <==
n_big ssss_1000 chll_1000 spread_1000
20000 0.03 0.20 7.57
50000 0.03 0.10 2.32
100000 0.03 0.07 0.98
200000 0.03 0.06 0.45
500000 0.02 0.05 0.15


==> accuracy_overlap_10_6.dat <==
n_big ssss_1000 chll_1000 spread_1000
20000 0.04 76.0 41.9
50000 0.03 24.8 12.4
100000 0.03 2.08 5.44
200000 0.02 0.23 1.69
500000 0.02 0.10 0.54


==> accuracy_pubmed.dat <==
mb ssss_10 ssss_100 ssss_1000 chll_10 chll_100 chll_1000 spread_10 spread_100 spread_1000
1 0.028 0.026 0.043 0.084 0.124 0.440 0.065 0.206 0.695
2 0.028 0.026 0.026 0.039 0.062 0.148 0.071 0.103 0.251
3 0.028 0.026 0.026 0.061 0.071 0.104 0.062 0.092 0.155
4 0.028 0.026 0.026 0.055 0.059 0.083 0.064 0.092 0.124
5 0.028 0.026 0.026 0.063 0.057 0.077 0.064 0.093 0.115


==> accuracy_witty.dat <==
mb ssss_10 chll_10 spread_10 ssss_100 chll_100 spread_100 ssss_1000 chll_1000 spread_1000
1 0.03 0.05 0.16 0.03 0.06 0.12 0.03 0.12 0.14
2 0.03 0.05 0.15 0.03 0.05 0.11 0.03 0.07 0.11
3 0.03 0.06 0.15 0.03 0.05 0.11 0.03 0.06 0.11
4 0.03 0.05 0.15 0.03 0.04 0.11 0.03 0.05 0.11
5 0.03 0.04 0.15 0.03 0.04 0.11 0.03 0.05 0.11


==> accuracy_zipf.dat <==
mb ssss_10 ssss_100 ssss_1000 chll_10 chll_100 chll_1000 spread_10 spread_100 spread_1000
1 0.028 0.055 0.093 43.1 34.1 26.6 49.8 42.8 40.9
2 0.025 0.030 0.066 16.0 17.2 13.5 25.7 22.9 21.1
3 0.024 0.027 0.054 13.4 11.1 8.73 21.3 13.2 13.9
4 0.023 0.024 0.049 4.73 7.05 6.23 9.40 10.0 10.4
5 0.025 0.023 0.041 7.39 5.83 4.87 8.59 7.98 8.25


==> merge_kasandr.dat <==
mb ssss_10 ssss_100 ssss_1000 chll_10 chll_100 chll_1000 spread_10 spread_100 spread_1000
1.00 0.19 0.30 0.48 1.78 7.03 21.12 1.11 2.52 14.66
2.00 0.07 0.13 0.33 0.16 0.88 6.07 0.66 0.92 5.71
3.00 0.03 0.08 0.27 0.08 0.24 2.85 0.48 0.59 3.37
4.00 0.03 0.07 0.24 0.12 0.15 1.85 0.34 0.45 2.33
5.00 0.02 0.05 0.22 0.14 0.12 1.37 0.26 0.35 1.68


==> merge_pubmed.dat <==
mb ssss_10 ssss_100 ssss_1000 chll_10 chll_100 chll_1000 spread_10 spread_100 spread_1000
1.00 0.03 0.07 0.50 0.08 0.12 0.44 0.11 0.21 0.73
2.00 0.03 0.03 0.16 0.04 0.06 0.15 0.10 0.12 0.27
3.00 0.03 0.03 0.03 0.06 0.07 0.10 0.08 0.11 0.17
4.00 0.03 0.03 0.03 0.05 0.06 0.08 0.08 0.10 0.13
5.00 0.03 0.03 0.03 0.06 0.06 0.08 0.08 0.10 0.12


==> merge_witty.dat <==
mb ssss_10 ssss_100 ssss_1000 chll_10 chll_100 chll_1000 spread_10 spread_100 spread_1000
1.0 0.02 0.03 0.05 0.05 0.06 0.12 0.13 0.10 0.13
2.0 0.03 0.03 0.03 0.05 0.05 0.07 0.08 0.09 0.10
3.0 0.03 0.03 0.03 0.06 0.05 0.06 0.08 0.09 0.10
4.0 0.03 0.03 0.03 0.05 0.04 0.05 0.08 0.09 0.10
5.0 0.03 0.03 0.03 0.04 0.04 0.05 0.08 0.09 0.10


==> merge_zipf.dat <==
mb ssss_10 ssss_100 ssss_1000 chll_10 chll_100 chll_1000 spread_10 spread_100 spread_1000
1.0 0.36 0.67 0.87 36.0 33.4 26.0 40 45 41
2.0 0.20 0.47 0.76 17.4 16.8 13.3 23 21 21
3.0 0.13 0.36 0.66 11.9 11.0 8.7 14.6 14.5 13.9
4.0 0.09 0.27 0.58 10.6 8.0 6.4 12.2 11.6 10.3
5.0 0.06 0.21 0.51 3.1 5.6 4.9 9.22 8.5 8.0


==> query_kasandr.dat <==
mb    ssss   chll  spread
1  0.00003850      44.42     0.000797
2  0.00008738      146.90    0.00148
3  0.00011013      300.77    0.00223
4  0.00016104      500.6    0.00334
5  0.00020542      744.49   0.00416


==> query_pubmed.dat <==
mb    ssss   chll  spread
1  0.00004171      9.57     0.00080675
2  0.00014404      25.39    0.00142
3  0.00015354      46.77    0.00195
4  0.00016108      73.62    0.00260
5  0.00024125      102.57   0.00371


==> query_witty.dat <==
mb    ssss   chll  spread
1  0.00004158      2.16     0.00069783
2  0.00009629      5.64    0.00147
3  0.00014483      9.77    0.00228
4  0.00017729      14.26    0.00318
5  0.00019300      18.82   0.00379


==> query_zipf.dat <==
mb    ssss   chll  spread
1  0.00003896 24.5 0.000552
2  0.00008771 52.7 0.00111
3  0.00012925 82.5 0.00174
4  0.00016933 110  0.00234
5  0.00020658 135  0.00317

